MICONIC: The multiphase circumnuclear region of Centaurus A as seen with JWST/MIRI MRS observations. I. Spectral inventory and properties of the warm molecular disk

Supermassive black holes power Active Galactic Nuclei (AGN), injecting energy that regulates accretion and shapes host galaxies. We investigate the morphology, excitation, and kinematics of molecular hydrogen (H2) in the inner circumnuclear disk of Centaurus A, the nearest radio galaxy. We present JWST/MIRI MRS integral-field spectroscopy of the central 170x100 pc2 at 0.3"-0.7" (5-12 pc) resolution, focusing on pure rotational H2 lines. The spectra show strong nuclear continuum and bright H2 emission from S(1) to S(8), including the first S(8) detection in Centaurus A. Optically thin nuclear lines enable maps of temperature, column density, and ortho-to-para ratio from spaxel-level excitation-diagram fitting. Warm H2 shows a complex morphology, dominating the central region where CO emission is weak or undetected. Low-excitation H2 lines trace an inhomogeneous ring with a 20-pc-radius cavity aligned with the jet's near side, suggesting that the jet affects the morphology of the molecular disk. Higher-excitation lines form filamentary structures around the AGN. Kinematics are rotational with an S-shaped distortion, indicating non-circular motions or a warped disk. A coherent, low-dispersion (70 km/s) streamer spirals inward. A power-law temperature distribution yields a warm (100-2000 K) H2 mass of (5.6+/-1.4)e5 Msun and a dynamical mass of 5e8 Msun within 100 pc. Shock excitation is supported by enhanced H2/continuum and H2/PAH ratios, elevated [Ne III]/[Ne II], and sub-equilibrium ortho-to-para ratios (1.6-2.4). Turbulent dissipation can balance H2 cooling and likely dominates heating beyond 30 pc. In the inner 100 pc of Centaurus A, AGN feeding and feedback are linked: shocks excite H2, regulate the gas temperature, and prevent cooling below 100 K, explaining the weak CO emission and lack of a massive outflow. These shocks may drive angular momentum loss and help fuel the nucleus.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

